Discretising the Herman--Kluk Propagator

The Herman--Kluk propagator is a popular semi-classical approximation of the unitary evolution operator in quantum molecular dynamics. In this paper we formulate the Herman--Kluk propagator as a phase space integral and discretise it by Monte Carlo and quasi-Monte Carlo quadrature. Then, we investigate the accuracy of a symplectic time discretisation by combining backward error analysis with Fourier integral operator calculus. Numerical experiments for two- and six-dimensional model systems support our theoretical results.

==> plotdata/FourierHKQ_d=2_potential=torsion_epsilon=0.01_M=8192_Nx=256__energies.dat <==
   0.0000000000000000e+00	   5.0163089802987308e-03	   4.6467252807291987e-01	   4.6968883705321862e-01	   4.9999999999999949e-03	   4.6354364046052010e-01	   4.6854364046052011e-01	
   2.5000000000000000e-01	   2.6788097807326636e-02	   4.4288869816850490e-01	   4.6967679597583156e-01	   2.6727801135745688e-02	   4.4181576307514181e-01	   4.6854356421088755e-01	
   5.0000000000000000e-01	   8.9025953098010896e-02	   3.8060932788139756e-01	   4.6963528097940843e-01	   8.8829857845215715e-02	   3.7971346162570518e-01	   4.6854331947092093e-01	
   7.5000000000000000e-01	   1.8197703387996128e-01	   2.8759284198773782e-01	   4.6956987586769910e-01	   1.8159430802482152e-01	   2.8694857194781720e-01	   4.6854287997263877e-01	
   1.0000000000000000e+00	   2.8860858056529509e-01	   1.8088397870496523e-01	   4.6949255927026035e-01	   2.8804106299887183e-01	   1.8050120359366073e-01	   4.6854226659253262e-01	
   1.2500000000000000e+00	   3.8579719848324834e-01	   8.3628490453031848e-02	   4.6942568893628017e-01	   3.8508475912018353e-01	   8.3456846624018005e-02	   4.6854160574420112e-01	
   1.5000000000000000e+00	   4.4918029803373777e-01	   2.0213102799547168e-02	   4.6939340083328496e-01	   4.4837330994373581e-01	   2.0167812222828627e-02	   4.6854112216656452e-01	
   1.7500000000000000e+00	   4.6117999165663043e-01	   8.2185629449471661e-03	   4.6939855460157759e-01	   4.6033910698472447e-01	   8.2019183933950031e-03	   4.6854102537811948e-01	
   2.0000000000000000e+00	   4.1828084994104126e-01	   5.1136224716318471e-02	   4.6941707465735971e-01	   4.1749443197064773e-01	   5.1046929857572310e-02	   4.6854136182821993e-01	
   2.2500000000000000e+00	   3.3266888227201985e-01	   1.3675849129976281e-01	   4.6942737357178266e-01	   3.3202861166598258e-01	   1.3651336651061716e-01	   4.6854197817659976e-01	
   2.5000000000000000e+00	   2.2694526510120253e-01	   2.4248890832613271e-01	   4.6943417342733523e-01	   2.2649884379812590e-01	   2.4204379243420543e-01	   4.6854263623233067e-01	
   2.7500000000000000e+00	   1.2568255573736473e-01	   3.4377301824564777e-01	   4.6945557398301252e-01	   1.2542495739297763e-01	   3.4311820140001315e-01	   4.6854315879299080e-01	
   3.0000000000000000e+00	   4.8863036176673445e-02	   4.2063188618076214e-01	   4.6949492235743556e-01	   4.8755056051916795e-02	   4.1978842803229865e-01	   4.6854348408421537e-01	
   3.2500000000000000e+00	   9.2749382938448650e-03	   4.6025467091837907e-01	   4.6952960921222392e-01	   9.2511506419145871e-03	   4.5929247610674451e-01	   4.6854362674865924e-01	
   3.5000000000000000e+00	   1.2670550785047936e-02	   4.5685568685921146e-01	   4.6952623764425938e-01	   1.2644506995301077e-02	   4.5589910602940803e-01	   4.6854361302470915e-01	
   3.7500000000000000e+00	   5.8492898239182703e-02	   4.1097024736545112e-01	   4.6946314560463381e-01	   5.8383993462316028e-02	   4.1015944806249116e-01	   4.6854344152480709e-01	
   4.0000000000000000e+00	   1.3983055487618704e-01	   3.2950764638507396e-01	   4.6933820126126102e-01	   1.3960449950920922e-01	   3.2893858691625516e-01	   4.6854308642546438e-01	
   4.2500000000000000e+00	   2.4273512179684509e-01	   2.2643294214761298e-01	   4.6916806394445809e-01	   2.4242553448699095e-01	   2.2611700680109992e-01	   4.6854254128809092e-01	
   4.5000000000000000e+00	   3.4642643138092544e-01	   1.2256844904208897e-01	   4.6899488042301440e-01	   3.4610449002614868e-01	   1.2243739237447708e-01	   4.6854188240062572e-01	
   4.7500000000000000e+00	   4.2645649071503555e-01	   4.2425953516889769e-02	   4.6888244423192532e-01	   4.2615391532741420e-01	   4.2387382230939095e-02	   4.6854129755835272e-01	
   5.0000000000000000e+00	   4.6153208460400247e-01	   7.3341169121456367e-03	   4.6886620151614811e-01	   4.6121583321167642e-01	   7.3251856727235796e-03	   4.6854101888439986e-01	
   5.2500000000000000e+00	   4.4156507094777886e-01	   2.7336119773411913e-02	   4.6890119072119080e-01	   4.4122654871347378e-01	   2.7314627364042665e-02	   4.6854117607751644e-01	
   5.5000000000000000e+00	   3.7218896277013486e-01	   9.6719497953304548e-02	   4.6890846072343939e-01	   3.7189277714622748e-01	   9.6648920174478833e-02	   4.6854169732070639e-01	
   5.7500000000000000e+00	   2.7240234610883313e-01	   1.9646919553816380e-01	   4.6887154164699696e-01	   2.7220271246763506e-01	   1.9633965098163333e-01	   4.6854236344926853e-01	
   6.0000000000000000e+00	   1.6688177128104600e-01	   3.0196903336134950e-01	   4.6885080464239548e-01	   1.6676687205557927e-01	   3.0177608579308751e-01	   4.6854295784866679e-01	
   6.2500000000000000e+00	   7.8080675588225304e-02	   3.9083449551542815e-01	   4.6891517110365344e-01	   7.8018189371784799e-02	   3.9052517921759911e-01	   4.6854336858938356e-01	
   6.5000000000000000e+00	   2.1894502177326386e-02	   4.4717097992234733e-01	   4.6906548209967369e-01	   2.1869748319598353e-02	   4.4667383613013689e-01	   4.6854358444973532e-01	
   6.7500000000000000e+00	   6.9189103265644512e-03	   4.6230208061834999e-01	   4.6922099094491443e-01	   6.9067117947026252e-03	   4.6163692159181524e-01	   4.6854363338651800e-01	
   7.0000000000000000e+00	   3.5168372621540302e-02	   4.3411878159850759e-01	   4.6928715422004791e-01	   3.5113676573013300e-02	   4.3342985209830798e-01	   4.6854352867132126e-01	
   7.2500000000000000e+00	   1.0241809317577469e-01	   3.6680423501975939e-01	   4.6922232819553411e-01	   1.0228083095403265e-01	   3.6626242246069252e-01	   4.6854325341472519e-01	
   7.5000000000000000e+00	   1.9772521357438427e-01	   2.7131469857382434e-01	   4.6903991214820862e-01	   1.9753833944122284e-01	   2.7100444832500947e-01	   4.6854278776623232e-01	
   7.7500000000000000e+00	   3.0310284876205290e-01	   1.6568857703495293e-01	   4.6879142579700583e-01	   3.0296963704083740e-01	   1.6557252980545692e-01	   4.6854216684629435e-01	
   8.0000000000000000e+00	   3.9527569894249759e-01	   7.3292555022032038e-02	   4.6856825396452961e-01	   3.9527501937506304e-01	   7.3266511132551448e-02	   4.6854153050761427e-01	
   8.2500000000000000e+00	   4.5096959863373098e-01	   1.7497739561886022e-02	   4.6846733819561703e-01	   4.5105198512878725e-01	   1.7489116740033651e-02	   4.6854110186882003e-01	
   8.5000000000000000e+00	   4.5470518049826408e-01	   1.3786377184307554e-02	   4.6849155768257161e-01	   4.5475682527329109e-01	   1.3784243389183019e-02	   4.6854106866247414e-01	
   8.7500000000000000e+00	   4.0522246535514744e-01	   6.3302110162459027e-02	   4.6852457551760646e-01	   4.0523004964859805e-01	   6.3311399782945005e-02	   4.6854144943154286e-01	
   9.0000000000000000e+00	   3.1628715243109584e-01	   1.5218060591948987e-01	   4.6846775835058574e-01	   3.1631844514120289e-01	   1.5222363195880989e-01	   4.6854207710001283e-01	
   9.2500000000000000e+00	   2.1099747543165726e-01	   2.5735981892113396e-01	   4.6835729435279122e-01	   2.1106210318871338e-01	   2.5748061624654139e-01	   4.6854271943525472e-01	
   9.5000000000000000e+00	   1.1341483761168908e-01	   3.5491592069605982e-01	   4.6833075830774890e-01	   1.1345998268887603e-01	   3.5508323139133036e-01	   4.6854321408020660e-01	
   9.7500000000000000e+00	   4.2431954199705552e-02	   4.2606725055515154e-01	   4.6849920475485707e-01	   4.2437905908453810e-02	   4.2610560452454455e-01	   4.6854351043299836e-01	
   1.0000000000000000e+01	   9.6473895478371204e-03	   4.5917886678634251e-01	   4.6882625633417963e-01	   9.6384648217136912e-03	   4.5890516125474923e-01	   4.6854362607646233e-01	
   1.0250000000000000e+01	   1.9741403990751149e-02	   4.4940279097863733e-01	   4.6914419496938847e-01	   1.9708486464848456e-02	   4.4883509820575240e-01	   4.6854358467060098e-01	
   1.0500000000000000e+01	   7.1101849438834575e-02	   3.9820078530123126e-01	   4.6930263474006584e-01	   7.0989801928594193e-02	   3.9755358073426661e-01	   4.6854338266286077e-01	
   1.0750000000000000e+01	   1.5565717009828431e-01	   3.1360319517340668e-01	   4.6926036527169102e-01	   1.5544550708636964e-01	   3.1309749141921783e-01	   4.6854299850558767e-01	
   1.1000000000000000e+01	   2.5837509175255213e-01	   2.1068293145708905e-01	   4.6905802320964118e-01	   2.5813850964799989e-01	   2.1040392926288168e-01	   4.6854243891088160e-01	
   1.1250000000000000e+01	   3.5799433228230254e-01	   1.1079424835400704e-01	   4.6878858063630957e-01	   3.5785578373661697e-01	   1.1068601229557851e-01	   4.6854179603219537e-01	
   1.1500000000000000e+01	   4.3076720793735107e-01	   3.7820590565208242e-02	   4.6858779850255933e-01	   4.3075780894323767e-01	   3.7783452650655275e-02	   4.6854126159389253e-01	
   1.1750000000000000e+01	   4.5734306517171691e-01	   1.1204140203515801e-02	   4.6854720537523270e-01	   4.5735161647108535e-01	   1.1189433074116512e-02	   4.6854104954520132e-01	
   1.2000000000000000e+01	   4.3006133384382900e-01	   3.8536686236948704e-02	   4.6859802008077772e-01	   4.3000473212189594e-01	   3.8536527010611839e-02	   4.6854125913250766e-01	
   1.2250000000000000e+01	   3.5641894972577182e-01	   1.1215501132707056e-01	   4.6857396105284238e-01	   3.5636323072068959e-01	   1.1217856828353415e-01	   4.6854179900422382e-01	
   1.2500000000000000e+01	   2.5614157106872143e-01	   2.1226681184022569e-01	   4.6840838290894715e-01	   2.5616542667210007e-01	   2.1237702610695630e-01	   4.6854245277905643e-01	
   1.2750000000000000e+01	   1.5357101491442707e-01	   3.1464538523579483e-01	   4.6821640015022192e-01	   1.5363864583221387e-01	   3.1490437367213514e-01	   4.6854301950434901e-01	
   1.3000000000000000e+01	   7.0183683431306348e-02	   3.9802152635195454e-01	   4.6820520978326086e-01	   7.0219695705059954e-02	   3.9832370498444913e-01	   4.6854340068950912e-01	
   1.3250000000000000e+01	   2.0695372134883254e-02	   4.4779266746747132e-01	   4.6848803960235458e-01	   2.0691002078734769e-02	   4.4785258754658042e-01	   4.6854358962531517e-01	
   1.3500000000000000e+01	   1.2587980219920965e-02	   4.5636520213416448e-01	   4.6895318235408545e-01	   1.2559576383067135e-02	   4.5598403554868694e-01	   4.6854361193175398e-01	
   1.3750000000000000e+01	   4.6833120251887281e-02	   4.2252545137675973e-01	   4.6935857162864703e-01	   4.6735263774949312e-02	   4.2180821375969307e-01	   4.6854347753464221e-01	
   1.4000000000000000e+01	   1.1809265506689150e-01	   3.5144970426377109e-01	   4.6954235933066257e-01	   1.1785256188443335e-01	   3.5069060960123521e-01	   4.6854317148566849e-01	
   1.4250000000000000e+01	   2.1428572063983811e-01	   2.5520469545913604e-01	   4.6949041609897413e-01	   2.1390513513668419e-01	   2.5463754994955962e-01	   4.6854268508624375e-01	
   1.4500000000000000e+01	   3.1668667832313785e-01	   1.5259146853246061e-01	   4.6927814685559843e-01	   3.1626833240379071e-01	   1.5227373812106448e-01	   4.6854207052485514e-01	
   1.4750000000000000e+01	   4.0230064722826642e-01	   6.6737234267626913e-02	   4.6903788149589332e-01	   4.0194639583459219e-01	   6.6595081483280444e-02	   4.6854147731787260e-01	
   1.5000000000000000e+01	   4.4946465978154521e-01	   1.9450317624776517e-02	   4.6891497740632171e-01	   4.4914994209895565e-01	   1.9391174353922666e-02	   4.6854111645287805e-01	
   1.5250000000000000e+01	   4.4517028774920342e-01	   2.3769164359026613e-02	   4.6893945210823001e-01	   4.4480580009793341e-01	   2.3735344583739278e-02	   4.6854114468167307e-01	
   1.5500000000000000e+01	   3.9038768857778283e-01	   7.8580784245827040e-02	   4.6896847282360987e-01	   3.9000550816846791e-01	   7.8536045777236940e-02	   4.6854155394570496e-01	
   1.5750000000000000e+01	   2.9996214555575168e-01	   1.6887877958752123e-01	   4.6884092514327291e-01	   2.9969713608049597e-01	   1.6884503803384743e-01	   4.6854217411434351e-01	
   1.6000000000000000e+01	   1.9682673096735967e-01	   2.7173481300847135e-01	   4.6856154397583105e-01	   1.9672772823378454e-01	   2.7181506046661885e-01	   4.6854278870040333e-01	
   1.6250000000000000e+01	   1.0413378343668685e-01	   3.6418868038663821e-01	   4.6832246382332504e-01	   1.0411946097709496e-01	   3.6442379113933360e-01	   4.6854325211642850e-01	
   1.6500000000000000e+01	   3.9635881196403433e-02	   4.2872462874806772e-01	   4.6836050994447115e-01	   3.9622127900410545e-02	   4.2892139296937820e-01	   4.6854352086978862e-01	
   1.6750000000000000e+01	   1.3813717176586618e-02	   4.5492080363335319e-01	   4.6873452080993983e-01	   1.3780366560454400e-02	   4.5476324426274783e-01	   4.6854361082320217e-01	
   1.7000000000000000e+01	   3.0280773540044215e-02	   4.3896436807140315e-01	   4.6924514161144737e-01	   3.0195617278262237e-02	   4.3834792393986410e-01	   4.6854354121812636e-01	
   1.7250000000000000e+01	   8.6317986390440041e-02	   3.8330610851753177e-01	   4.6962409490797180e-01	   8.6094697153932698e-02	   3.8244861090222876e-01	   4.6854330805616140e-01	
   1.7500000000000000e+01	   1.7269255796251842e-01	   2.9705333694924807e-01	   4.6974589491176649e-01	   1.7227267887675635e-01	   2.9627021937826359e-01	   4.6854289825501988e-01	
   1.7750000000000000e+01	   2.7345942799628681e-01	   1.9618023781604479e-01	   4.6963966581233163e-01	   2.7289260376194807e-01	   1.9564973149052445e-01	   4.6854233525247185e-01	
   1.8000000000000000e+01	   3.6728756094915466e-01	   1.0213137030187390e-01	   4.6941893125102857e-01	   3.6669266446388293e-01	   1.0184906109540134e-01	   4.6854172555928369e-01	
   1.8250000000000000e+01	   4.3166824443474150e-01	   3.7570737825257230e-02	   4.6923898225999872e-01	   4.3110102746718693e-01	   3.7440229017990073e-02	   4.6854125648517675e-01	
   1.8500000000000000e+01	   4.4960569651555987e-01	   1.9598866389731306e-02	   4.6920456290529117e-01	   4.4901513080762834e-01	   1.9525983186769794e-02	   4.6854111399439780e-01	
   1.8750000000000000e+01	   4.1595914578619730e-01	   5.3295172764126243e-02	   4.6925431855032357e-01	   4.1533351700341758e-01	   5.3207847590670529e-02	   4.6854136459408813e-01	
   1.9000000000000000e+01	   3.3977821687833737e-01	   1.2943041156749482e-01	   4.6920862844583222e-01	   3.3924050358741964e-01	   1.2930140143336635e-01	   4.6854190502078596e-01	
   1.9250000000000000e+01	   2.4090687270484781e-01	   2.2805718151212742e-01	   4.6896405421697523e-01	   2.4057938682373789e-01	   2.2796314511570051e-01	   4.6854253193943840e-01	
   1.9500000000000000e+01	   1.4279306212992957e-01	   3.2582147512497778e-01	   4.6861453725490732e-01	   1.4265749644981515e-01	   3.2588556827820975e-01	   4.6854306472802487e-01	
   1.9750000000000000e+01	   6.5711738386817597e-02	   4.0269644459614790e-01	   4.6840818298296549e-01	   6.5659335088890936e-02	   4.0288408114743540e-01	   4.6854341623632634e-01	
   2.0000000000000000e+01	   2.3248155034937771e-02	   4.4529893164692347e-01	   4.6854708668186124e-01	   2.3202859004919297e-02	   4.4534072069243458e-01	   4.6854357969735394e-01	


==> plotdata/FourierHKQ_d=2_potential=torsion_epsilon=0.01_M=8192_Nx=256__enerrors.dat <==
   0.0000000000000000e+00	   1.6308980298735884e-05	   1.1288876123997649e-03	   1.1451965926985164e-03	
   2.5000000000000000e-01	   6.0296671580948452e-05	   1.0729350933630921e-03	   1.1332317649440093e-03	
   5.0000000000000000e-01	   1.9609525279518092e-04	   8.9586625569237910e-04	   1.0919615084875045e-03	
   7.5000000000000000e-01	   3.8272585513976498e-04	   6.4427003992062470e-04	   1.0269958950603342e-03	
   1.0000000000000000e+00	   5.6751756642325901e-04	   3.8277511130449526e-04	   9.5029267772772652e-04	
   1.2500000000000000e+00	   7.1243936306480959e-04	   1.7164382901384279e-04	   8.8408319207905484e-04	
   1.5000000000000000e+00	   8.0698809000195881e-04	   4.5290576718540893e-05	   8.5227866672044073e-04	
   1.7500000000000000e+00	   8.4088467190596150e-04	   1.6644551552163003e-05	   8.5752922345810889e-04	
   2.0000000000000000e+00	   7.8641797039352701e-04	   8.9294858746161165e-05	   8.7571282913978532e-04	
   2.2500000000000000e+00	   6.4027060603727426e-04	   2.4512478914565095e-04	   8.8539539518289745e-04	
   2.5000000000000000e+00	   4.4642130307662176e-04	   4.4511589192727796e-04	   8.9153719500456585e-04	
   2.7500000000000000e+00	   2.5759834438709994e-04	   6.5481684563462039e-04	   9.1241519002172033e-04	
   3.0000000000000000e+00	   1.0798012475665003e-04	   8.4345814846348288e-04	   9.5143827322019536e-04	
   3.2500000000000000e+00	   2.3787651930277931e-05	   9.6219481163456466e-04	   9.8598246356468300e-04	
   3.5000000000000000e+00	   2.6043789746858087e-05	   9.5658082980343284e-04	   9.8262461955023195e-04	
   3.7500000000000000e+00	   1.0890477686667510e-04	   8.1079930295996361e-04	   9.1970407982672198e-04	
   4.0000000000000000e+00	   2.2605536697781203e-04	   5.6905946881879999e-04	   7.9511483579663977e-04	
   4.2500000000000000e+00	   3.0958730985414240e-04	   3.1593534651305766e-04	   6.2552265636717230e-04	
   4.5000000000000000e+00	   3.2194135477675578e-04	   1.3105666761188683e-04	   4.5299802238868425e-04	
   4.7500000000000000e+00	   3.0257538762135106e-04	   3.8571285950673995e-05	   3.4114667357260098e-04	
   5.0000000000000000e+00	   3.1625139232605015e-04	   8.9312394220570496e-06	   3.2518263174824424e-04	
   5.2500000000000000e+00	   3.3852223430508310e-04	   2.1492409369248261e-05	   3.6001464367435565e-04	
   5.5000000000000000e+00	   2.9618562390737457e-04	   7.0577778825714477e-05	   3.6676340273300578e-04	
   5.7500000000000000e+00	   1.9963364119807148e-04	   1.2954455653046981e-04	   3.2917819772843027e-04	
   6.0000000000000000e+00	   1.1489922546673026e-04	   1.9294756826199189e-04	   3.0784679372869439e-04	
   6.2500000000000000e+00	   6.2486216440504894e-05	   3.0931629782904313e-04	   3.7180251426988109e-04	
   6.5000000000000000e+00	   2.4753857728033318e-05	   4.9714379221044158e-04	   5.2189764993837429e-04	
   6.7500000000000000e+00	   1.2198531861826005e-05	   6.6515902653474512e-04	   6.7735755839642975e-04	
   7.0000000000000000e+00	   5.4696048527001773e-05	   6.8892950019960875e-04	   7.4362554872664521e-04	
   7.2500000000000000e+00	   1.3726222174204050e-04	   5.4181255906687875e-04	   6.7907478080891925e-04	
   7.5000000000000000e+00	   1.8687413316142987e-04	   3.1025024881486951e-04	   4.9712438197629938e-04	
   7.7500000000000000e+00	   1.3321172121549818e-04	   1.1604722949601354e-04	   2.4925895071148396e-04	
   8.0000000000000000e+00	   6.7956743454722357e-07	   2.6043889480589777e-05	   2.6723456915345167e-05	
   8.2500000000000000e+00	   8.2386495056263609e-05	   8.6228218523706768e-06	   7.3763673202997815e-05	
   8.5000000000000000e+00	   5.1644775027004375e-05	   2.1337951245353065e-06	   4.9510979902522845e-05	
   8.7500000000000000e+00	   7.5842934506020754e-06	   9.2896204859777010e-06	   1.6873913936399365e-05	
   9.0000000000000000e+00	   3.1292710107044819e-05	   4.3026039320021026e-05	   7.4318749427093600e-05	
   9.2500000000000000e+00	   6.4627757056123780e-05	   1.2079732540742905e-04	   1.8542508246349731e-04	
   9.5000000000000000e+00	   4.5145077186947713e-05	   1.6731069527053943e-04	   2.1245577245770919e-04	
   9.7500000000000000e+00	   5.9517087482585662e-06	   3.8353969393001286e-05	   4.4305678141287608e-05	
   1.0000000000000000e+01	   8.9247261234291775e-06	   2.7370553159328237e-04	   2.8263025771729788e-04	
   1.0250000000000000e+01	   3.2917525902693284e-05	   5.6769277288493125e-04	   6.0061029878749617e-04	
   1.0500000000000000e+01	   1.1204751024038173e-04	   6.4720456696465423e-04	   7.5925207720506371e-04	
   1.0750000000000000e+01	   2.1166301191466452e-04	   5.0570375418884650e-04	   7.1736676610334449e-04	
   1.1000000000000000e+01	   2.3658210455224093e-04	   2.7900219420737282e-04	   5.1558429875958600e-04	
   1.1250000000000000e+01	   1.3854854568556840e-04	   1.0823605842853745e-04	   2.4678460411420300e-04	
   1.1500000000000000e+01	   9.3989941133965083e-06	   3.7137914552967666e-05	   4.6536908666794385e-05	
   1.1750000000000000e+01	   8.5512993684422334e-06	   1.4707129399289115e-05	   6.1558300313846459e-06	
   1.2000000000000000e+01	   5.6601721933058347e-05	   1.5922633686549226e-07	   5.6760948270062617e-05	
   1.2250000000000000e+01	   5.5719005082222051e-05	   2.3556956463582912e-05	   3.2162048618555872e-05	
   1.2500000000000000e+01	   2.3855603378641899e-05	   1.1021426673060719e-04	   1.3406987010927685e-04	
   1.2750000000000000e+01	   6.7630917786803968e-05	   2.5898843634031277e-04	   3.2661935412708898e-04	
   1.3000000000000000e+01	   3.6012273753605051e-05	   3.0217863249459853e-04	   3.3819090624825909e-04	
   1.3250000000000000e+01	   4.3700561484852352e-06	   5.9920079109099245e-05	   5.5550022960593193e-05	
   1.3500000000000000e+01	   2.8403836853830786e-05	   3.8116658547754367e-04	   4.0957042233147334e-04	
   1.3750000000000000e+01	   9.7856476937968617e-05	   7.1723761706665723e-04	   8.1509409400482014e-04	
   1.4000000000000000e+01	   2.4009318245814260e-04	   7.5909466253587521e-04	   9.9918784499408719e-04	
   1.4250000000000000e+01	   3.8058550315392403e-04	   5.6714550957642773e-04	   9.4773101273037952e-04	
   1.4500000000000000e+01	   4.1834591934714060e-04	   3.1773041139612768e-04	   7.3607633074329604e-04	
   1.4750000000000000e+01	   3.5425139367423197e-04	   1.4215278434646927e-04	   4.9640417802071513e-04	
   1.5000000000000000e+01	   3.1471768258956034e-04	   5.9143270853850849e-05	   3.7386095344366099e-04	
   1.5250000000000000e+01	   3.6448765127000682e-04	   3.3819775287335235e-05	   3.9830742655694307e-04	
   1.5500000000000000e+01	   3.8218040931492503e-04	   4.4738468590099778e-05	   4.2691887790491378e-04	
   1.5750000000000000e+01	   2.6500947525570639e-04	   3.3741553673805047e-05	   2.9875102892940042e-04	
   1.6000000000000000e+01	   9.9002733575132007e-05	   8.0247458147497674e-05	   1.8755275427717599e-05	
   1.6250000000000000e+01	   1.4322459591889491e-05	   2.3511075269538884e-04	   2.2078829310345771e-04	
   1.6500000000000000e+01	   1.3753295992888215e-05	   1.9676422131048588e-04	   1.8301092531747276e-04	
   1.6750000000000000e+01	   3.3350616132217861e-05	   1.5755937060535352e-04	   1.9090998673765291e-04	
   1.7000000000000000e+01	   8.5156261781977466e-05	   6.1644413153905120e-04	   7.0160039332101132e-04	
   1.7250000000000000e+01	   2.2328923650734300e-04	   8.5749761530301560e-04	   1.0807868518104002e-03	
   1.7500000000000000e+01	   4.1987908576207600e-04	   7.8311757098448176e-04	   1.2029966567466133e-03	
   1.7750000000000000e+01	   5.6682423433873641e-04	   5.3050632552034682e-04	   1.0973305598597771e-03	
   1.8000000000000000e+01	   5.9489648527172312e-04	   2.8230920647255575e-04	   8.7720569174487562e-04	
   1.8250000000000000e+01	   5.6721696755457351e-04	   1.3050880726715730e-04	   6.9772577482196674e-04	
   1.8500000000000000e+01	   5.9056570793153407e-04	   7.2883202961511462e-05	   6.6344891089337166e-04	
   1.8750000000000000e+01	   6.2562878277971912e-04	   8.7325173455714278e-05	   7.1295395623544033e-04	
   1.9000000000000000e+01	   5.3771329091772957e-04	   1.2901013412847107e-04	   6.6672342504625615e-04	
   1.9250000000000000e+01	   3.2748588110992349e-04	   9.4036396426910862e-05	   4.2152227753683436e-04	
   1.9500000000000000e+01	   1.3556568011441339e-04	   6.4093153231969957e-05	   7.1472526882443432e-05	
   1.9750000000000000e+01	   5.2403297926661985e-05	   1.8763655128750667e-04	   1.3523325336084469e-04	
   2.0000000000000000e+01	   4.5296030018474043e-05	   4.1789045511109180e-05	   3.5069845072954742e-06	


==> plotdata/InitialSampling_d=1_Nx=512.dat <==
   1.0240000000000000e+03	   2.7063293868263706e-02	   2.4564761575682555e-02	   1.6604225504235997e-02	   2.0761705807823657e-02	   9.9170124799242665e-01	   1.0009976362783763e+00	   1.0022448738942968e+00	
   2.0480000000000000e+03	   1.9136638615493577e-02	   1.2324934394347847e-02	   1.4022599796296999e-02	   9.4789894774816325e-03	   1.0084462760205402e+00	   1.0047448517021000e+00	   9.9799124856410926e-01	
   4.0960000000000000e+03	   1.3531646934131853e-02	   4.5264652242961835e-03	   7.8019686261857554e-03	   8.0601706102181245e-03	   9.9830760968452203e-01	   9.9672726046099547e-01	   9.9839398365128018e-01	
   8.1920000000000000e+03	   9.5683193077467886e-03	   4.3934590527656197e-03	   5.4105563917213485e-03	   4.8708657677468334e-03	   9.9898484439419211e-01	   9.9961109803553350e-01	   1.0000074035052759e+00	
   1.6384000000000000e+04	   6.7658234670659265e-03	   3.3054562540734056e-03	   4.5632186205821733e-03	   4.5753839081946615e-03	   9.9965960767316975e-01	   9.9799600298373892e-01	   9.9948583894666776e-01	
   3.2768000000000000e+04	   4.7841596538733943e-03	   2.7129286927871708e-03	   3.5972135022896297e-03	   2.9925521059738992e-03	   1.0013459369118705e+00	   1.0014302676208340e+00	   9.9881138297770555e-01	
   6.5536000000000000e+04	   3.3829117335329633e-03	   1.0886237177499607e-03	   1.8599359374595250e-03	   2.0285830011412052e-03	   1.0001518706644361e+00	   9.9987848453338057e-01	   1.0000028711066273e+00	
   1.3107200000000000e+05	   2.3920798269366971e-03	   1.3676095875547278e-03	   1.5551896739405709e-03	   1.5343836219243007e-03	   1.0002331657760963e+00	   1.0000947070488126e+00	   9.9981488602705371e-01	


==> plotdata/InitialSampling_d=2_Nx=256.dat <==
   1.0240000000000000e+03	   3.0257682392245445e-02	   3.9811902417546098e-02	   3.3427043354081455e-02	   3.7837951664911322e-02	   1.0051526264554731e+00	   9.9752318983909571e-01	   1.0121931238678181e+00	
   2.0480000000000000e+03	   2.1395412402545552e-02	   2.8344566340549257e-02	   2.4186611805894469e-02	   2.5589327228641510e-02	   9.9823868029869900e-01	   9.9891274494365545e-01	   1.0049765153097934e+00	
   4.0960000000000000e+03	   1.5128841196122723e-02	   1.9231645750474636e-02	   1.7400442549475956e-02	   1.8785720677361721e-02	   9.9731368868005710e-01	   1.0005973467540814e+00	   9.9553998405880340e-01	
   8.1920000000000000e+03	   1.0697706201272776e-02	   1.2978179248086166e-02	   1.0844445624727183e-02	   1.5264239012518350e-02	   1.0023182321328268e+00	   1.0015949253222114e+00	   9.9783256288699684e-01	
   1.6384000000000000e+04	   7.5644205980613614e-03	   1.0409412570767647e-02	   9.6224937296967242e-03	   1.0407918027019772e-02	   1.0000564394008638e+00	   9.9788113523857458e-01	   9.9647550268132312e-01	
   3.2768000000000000e+04	   5.3488531006363879e-03	   7.8979187858468931e-03	   6.9495663708536212e-03	   7.1572365577560080e-03	   9.9603482275957633e-01	   1.0002640040590696e+00	   9.9874273548434567e-01	
   6.5536000000000000e+04	   3.7822102990306807e-03	   4.5777642330594014e-03	   4.3961276387511810e-03	   4.8260846512572318e-03	   1.0009366429392859e+00	   9.9910319062787534e-01	   1.0015257307169749e+00	
   1.3107200000000000e+05	   2.6744265503181939e-03	   3.3009956272003625e-03	   3.5817032310205537e-03	   3.3815402483258865e-03	   9.9994894905618059e-01	   1.0015608822074373e+00	   1.0011419241179649e+00	


==> plotdata/Multiple_Stepsizes_potential=torsion_epsilon=0.01_M=8192_Nx=256_order=2.dat <==
   5.0000000000000000e-01	   3.9023920852037774e-03	   1.5310119980885062e+00	
   2.5000000000000000e-01	   3.9023920852037774e-03	   1.7181367337436979e+00	
   1.2500000000000000e-01	   3.9023920852037774e-03	   9.9812163507167095e-01	
   6.2500000000000000e-02	   3.9023920852037774e-03	   2.6128083323787327e-01	
   3.1250000000000000e-02	   3.9023920852037774e-03	   6.6508341477268015e-02	
   1.5625000000000000e-02	   3.9023920852037774e-03	   1.9878909789545533e-02	
   7.8125000000000000e-03	   3.9023920852037774e-03	   1.1819652514541673e-02	


==> plotdata/Multiple_Stepsizes_potential=torsion_epsilon=0.01_M=8192_Nx=256_order=4.dat <==
   5.0000000000000000e-01	   3.9023920852037774e-03	   4.7678483454019005e-01	
   2.5000000000000000e-01	   3.9023920852037774e-03	   3.6684997477366288e-01	
   1.2500000000000000e-01	   3.9023920852037774e-03	   2.5256271632045725e-02	
   6.2500000000000000e-02	   3.9023920852037774e-03	   1.1082377877731120e-02	
   3.1250000000000000e-02	   3.9023920852037774e-03	   1.1016218321642303e-02	
   1.5625000000000000e-02	   3.9023920852037774e-03	   1.1017503495824284e-02	
   7.8125000000000000e-03	   3.9023920852037774e-03	   1.1017605009135385e-02	


==> plotdata/Multiple_Stepsizes_potential=torsion_epsilon=0.1_M=8192_Nx=256_order=2.dat <==
   7.8125000000000000e-03	   8.9787159600557796e-03	   9.3658107855046274e-02	
   1.5625000000000000e-02	   8.9787159600557796e-03	   9.4401438444677271e-02	
   3.1250000000000000e-02	   8.9787159600557796e-03	   9.7493667093499534e-02	
   6.2500000000000000e-02	   8.9787159600557796e-03	   1.1147181850148496e-01	
   1.2500000000000000e-01	   8.9787159600557796e-03	   1.8124239068677073e-01	
   2.5000000000000000e-01	   8.9787159600557796e-03	   5.0021128778467316e-01	
   5.0000000000000000e-01	   8.9787159600557796e-03	   1.5574445809701996e+00	


==> plotdata/Multiple_Stepsizes_potential=torsion_epsilon=0.1_M=8192_Nx=256_order=4.dat <==
   7.8125000000000000e-03	   8.9787159600557796e-03	   9.3413066683662463e-02	
   1.5625000000000000e-02	   8.9787159600557796e-03	   9.3412757286275599e-02	
   3.1250000000000000e-02	   8.9787159600557796e-03	   9.3407806866614693e-02	
   6.2500000000000000e-02	   8.9787159600557796e-03	   9.3328651838453083e-02	
   1.2500000000000000e-01	   8.9787159600557796e-03	   9.2080029424067636e-02	
   2.5000000000000000e-01	   8.9787159600557796e-03	   7.8203859261604836e-02	
   5.0000000000000000e-01	   8.9787159600557796e-03	   5.6086343650526904e-01	


==> plotdata/error2analytic_HK_d=1_potential=harmonic_multiple_epsilons.dat <==
   0.0000000000000000e+00	   2.5811945953496314e-15	   6.8229304645248515e-15	   9.1569984882920575e-15	
   1.0000000000000000e+00	   1.9174767836892287e-15	   1.7941947369314081e-14	   1.7302615465284891e-13	
   2.0000000000000000e+00	   3.6330716624527044e-15	   3.8618294455769924e-14	   1.2771789976467957e-13	
   3.0000000000000000e+00	   4.4435020350057565e-15	   4.0813269591482300e-14	   1.8867865224983785e-13	
   4.0000000000000000e+00	   5.4596780198038860e-15	   4.1302049568665960e-14	   3.9669182499287263e-13	
   5.0000000000000000e+00	   6.6223143874389892e-15	   8.2558572857148866e-14	   7.1080355373291261e-13	
   6.0000000000000000e+00	   1.1872755613457271e-14	   1.4526610154383562e-13	   1.1026279062491501e-12	
   7.0000000000000000e+00	   1.5626350466890037e-14	   1.1315560466789922e-13	   1.2410164628059115e-12	
   8.0000000000000000e+00	   1.5643866990108272e-14	   9.6382078691817389e-14	   1.1028103115224153e-12	
   9.0000000000000000e+00	   2.0441208667434042e-14	   1.7473517039290450e-13	   1.3485665210781293e-12	
   1.0000000000000000e+01	   2.9379820004584024e-14	   1.0154373422069809e-13	   2.6982112532997313e-12	
   1.1000000000000000e+01	   3.3288435605315111e-14	   1.8575652286742889e-13	   3.4068211453332518e-12	
   1.2000000000000000e+01	   3.4285490516324346e-14	   1.3464356150241193e-13	   3.6490640520226853e-12	
   1.3000000000000000e+01	   3.3675953986938544e-14	   3.0769079131764348e-13	   3.6531469666923528e-12	
   1.4000000000000000e+01	   4.6027732428870370e-14	   2.9342902339653990e-13	   2.5776361385028584e-12	
   1.5000000000000000e+01	   5.2725251788758848e-14	   2.9806105837377986e-13	   3.0486998370716396e-12	
   1.6000000000000000e+01	   5.1411227086761061e-14	   3.0885521491053226e-13	   2.6268970075898845e-12	
   1.7000000000000000e+01	   5.3707737950698947e-14	   4.0205550527432248e-13	   1.9644418688542992e-12	
   1.8000000000000000e+01	   7.6407025225861087e-14	   4.9724711106708364e-13	   2.6577253474659625e-12	
   1.9000000000000000e+01	   8.7187563218576439e-14	   5.1322704024841414e-13	   2.7143031632250816e-12	
   2.0000000000000000e+01	   8.9112594705536253e-14	   4.1150035584303422e-13	   4.8199340482569414e-12	
   2.1000000000000000e+01	   9.8764978324744588e-14	   3.9587578030326918e-13	   4.6180880451197780e-12	
   2.2000000000000000e+01	   1.0595539556089314e-13	   4.5803707102289861e-13	   7.5446203227723327e-12	
   2.3000000000000000e+01	   1.2957317552998835e-13	   4.4902630476247157e-13	   9.4417931292816376e-12	
   2.4000000000000000e+01	   1.3867156053698342e-13	   5.6077630833875650e-13	   1.0680508923385303e-11	
   2.5000000000000000e+01	   1.2622010978188562e-13	   4.4353852818713443e-13	   9.7526578615767171e-12	
   2.6000000000000000e+01	   1.4604735505467081e-13	   3.1753679768183254e-13	   1.1713082824813365e-11	
   2.7000000000000000e+01	   1.5257783136928574e-13	   3.6302687742789963e-13	   1.4291579657103248e-11	
   2.8000000000000000e+01	   1.4158405069059870e-13	   3.0942156337686825e-13	   1.2398791613745025e-11	
   2.9000000000000000e+01	   1.3916569111296819e-13	   4.0790129535106507e-13	   1.3605925861501710e-11	
   3.0000000000000000e+01	   1.3994183913144289e-13	   4.8394571293477724e-13	   1.2662810017641982e-11	
   3.1000000000000000e+01	   1.6145946764374614e-13	   4.5831784051983323e-13	   1.2033961356659096e-11	
   3.2000000000000000e+01	   1.4899451557387236e-13	   3.5941747879087192e-13	   8.2898613331216514e-12	
   3.3000000000000000e+01	   1.5720961277772622e-13	   5.2316944155593994e-13	   7.5755699603828435e-12	
   3.4000000000000000e+01	   1.4580301139302488e-13	   7.1034364482956558e-13	   9.6365736078875028e-12	
   3.5000000000000000e+01	   1.5584807150223451e-13	   8.3849020026209620e-13	   6.8733213958322707e-12	
   3.6000000000000000e+01	   1.4876498539727019e-13	   1.1140209622247000e-12	   7.6348109593812997e-12	
   3.7000000000000000e+01	   2.1624325838844554e-13	   1.3150973334398561e-12	   6.4950162398874971e-12	
   3.8000000000000000e+01	   2.3296045125988756e-13	   1.7446725424483440e-12	   8.4645822887124933e-12	
   3.9000000000000000e+01	   2.5260517153521593e-13	   1.6117034203595627e-12	   7.7477645375360840e-12	
   4.0000000000000000e+01	   2.6822582647094818e-13	   1.8163857618037660e-12	   9.1055263586094030e-12	
   4.1000000000000000e+01	   2.7548736368367351e-13	   2.0350441626031570e-12	   9.2907973831191494e-12	
   4.2000000000000000e+01	   3.1487873538985932e-13	   1.9338597149061172e-12	   9.2224810248961596e-12	
   4.3000000000000000e+01	   2.8398407383908826e-13	   1.8994680956868156e-12	   7.7429730695694367e-12	
   4.4000000000000000e+01	   3.1158117080276520e-13	   2.0230815850397363e-12	   8.0839842391131113e-12	
   4.5000000000000000e+01	   2.9908007518392896e-13	   1.9088186746731784e-12	   1.0661166749518904e-11	
   4.6000000000000000e+01	   2.8326374507559756e-13	   2.5037924466734633e-12	   6.6560564493228034e-12	
   4.7000000000000000e+01	   3.0859204552574187e-13	   2.5656653956567954e-12	   7.8125012037862589e-12	
   4.8000000000000000e+01	   3.6325444548711072e-13	   2.9668397230892772e-12	   8.3386802978140487e-12	
   4.9000000000000000e+01	   3.4943574473192416e-13	   2.7775940994853459e-12	   1.0802277703508288e-11	
   5.0000000000000000e+01	   3.2584111986431744e-13	   2.8302818469055741e-12	   1.1381519969227870e-11	
   5.1000000000000000e+01	   2.8517605714645482e-13	   2.8525151103645804e-12	   1.1272205662068377e-11	
   5.2000000000000000e+01	   3.0767159830625077e-13	   2.8086290518741980e-12	   1.1430958999171518e-11	
   5.3000000000000000e+01	   3.9400084759744288e-13	   2.9543264990198314e-12	   1.1587786762328761e-11	
   5.4000000000000000e+01	   3.9481620043662010e-13	   3.3617394708616056e-12	   1.4539079774793325e-11	
   5.5000000000000000e+01	   4.0187284600386750e-13	   3.7408800895390634e-12	   1.7520917525933706e-11	
   5.6000000000000000e+01	   3.1679862669098334e-13	   3.6160888349277861e-12	   1.5279524458101888e-11	
   5.7000000000000000e+01	   2.9661621505502241e-13	   3.9169161883832480e-12	   1.5912985738853922e-11	
   5.8000000000000000e+01	   3.2032568905214862e-13	   4.6136305914640498e-12	   1.7283167283169586e-11	
   5.9000000000000000e+01	   3.7668430791609804e-13	   4.2987015204197805e-12	   1.8983260678127694e-11	
   6.0000000000000000e+01	   4.7487110601433976e-13	   4.0854176131305423e-12	   1.8730230976066777e-11	
   6.1000000000000000e+01	   4.8694179917517791e-13	   3.9940618762615986e-12	   1.9158985961896030e-11	
   6.2000000000000000e+01	   5.0194660621637282e-13	   4.1636071608982005e-12	   1.8552332407359531e-11	
   6.3000000000000000e+01	   5.5694257952388038e-13	   4.8848923379335330e-12	   1.9666243809798780e-11	
   6.4000000000000000e+01	   5.9655182450333546e-13	   5.9580064333014125e-12	   2.3328156640212449e-11	
   6.5000000000000000e+01	   6.0302642978772912e-13	   6.7542615343393930e-12	   2.4149671632905800e-11	
   6.6000000000000000e+01	   5.9834449816820967e-13	   7.2973795626272007e-12	   2.1323735900541986e-11	
   6.7000000000000000e+01	   6.2379647686934651e-13	   7.0223594007516233e-12	   2.0756443296827261e-11	
   6.8000000000000000e+01	   6.3358285336558237e-13	   7.6110794906508053e-12	   1.8919150482911371e-11	
   6.9000000000000000e+01	   7.1356865452056172e-13	   8.1350260222231313e-12	   2.0125447604043144e-11	
   7.0000000000000000e+01	   7.7008523931020104e-13	   8.5866012871100111e-12	   1.9740957479326658e-11	
   7.1000000000000000e+01	   7.6626969335747791e-13	   7.5125090309573743e-12	   2.2093873302399297e-11	
   7.2000000000000000e+01	   7.7343038329770851e-13	   7.9811291580802074e-12	   1.8834612804569761e-11	
   7.3000000000000000e+01	   7.6981512976572341e-13	   8.7346398744205381e-12	   1.8340608868645283e-11	
   7.4000000000000000e+01	   8.2120231059704111e-13	   8.4849471838764878e-12	   1.9823166594719791e-11	
   7.5000000000000000e+01	   7.7281039512467951e-13	   8.6326854307620305e-12	   2.3046363070791921e-11	
   7.6000000000000000e+01	   8.0203313556533659e-13	   8.6007895140984210e-12	   2.4576543137844575e-11	
   7.7000000000000000e+01	   8.7751773425189356e-13	   9.4091809816387717e-12	   2.1197372691933891e-11	
   7.8000000000000000e+01	   8.6936946993281027e-13	   9.6733413606410489e-12	   2.5318837765209501e-11	
   7.9000000000000000e+01	   9.6419110114974428e-13	   9.9520997937282478e-12	   2.3449429323863143e-11	
   8.0000000000000000e+01	   1.0519250960476974e-12	   9.8133561927227654e-12	   2.1769965184413179e-11	
   8.1000000000000000e+01	   1.1114680157827767e-12	   1.0124745746810068e-11	   2.6142242246551558e-11	
   8.2000000000000000e+01	   1.0423176071673334e-12	   1.0376695395254416e-11	   2.1597508068624811e-11	
   8.3000000000000000e+01	   1.0608247651306917e-12	   9.9508863854361264e-12	   2.2457239280521333e-11	
   8.4000000000000000e+01	   1.1138841660440667e-12	   8.4516834411299708e-12	   2.7513548585795280e-11	
   8.5000000000000000e+01	   1.1378742905247577e-12	   8.0365308670857754e-12	   3.1707266538453108e-11	
   8.6000000000000000e+01	   1.1725819576073428e-12	   7.8701627179883216e-12	   2.4482061980429376e-11	
   8.7000000000000000e+01	   1.1700833111628653e-12	   8.4348917052130570e-12	   2.8878399697596425e-11	
   8.8000000000000000e+01	   1.0817830561430893e-12	   8.3154031616696776e-12	   3.0209934499911216e-11	
   8.9000000000000000e+01	   1.0762996699310661e-12	   9.2853427415383148e-12	   3.1928865832396979e-11	
   9.0000000000000000e+01	   1.0293837735512133e-12	   9.4908890044302150e-12	   3.2186730469632730e-11	
   9.1000000000000000e+01	   1.0386452413278331e-12	   9.4639511523362619e-12	   2.8842090311157240e-11	
   9.2000000000000000e+01	   1.1243658093336598e-12	   9.4286712130099390e-12	   3.1097270460757472e-11	
   9.3000000000000000e+01	   1.1337518055992047e-12	   1.0465405185051469e-11	   3.3615086426689722e-11	
   9.4000000000000000e+01	   1.1663926166153069e-12	   1.0672167444412847e-11	   3.0662397411491027e-11	
   9.5000000000000000e+01	   1.1310100439333381e-12	   1.0194775605586282e-11	   3.2565241905833504e-11	
   9.6000000000000000e+01	   1.1630191864503451e-12	   1.1331203830036445e-11	   3.5436085453584189e-11	
   9.7000000000000000e+01	   1.0878403071037307e-12	   1.1113724195946759e-11	   3.8876673519319852e-11	
   9.8000000000000000e+01	   1.0913242394413899e-12	   9.7663876841888556e-12	   4.2542745485036562e-11	
   9.9000000000000000e+01	   1.2117567656886874e-12	   9.7872919863875135e-12	   3.2974381596580777e-11	
   1.0000000000000000e+02	   1.1236122205763520e-12	   9.5326456207134092e-12	   2.9448768042396527e-11	


==> plotdata/errors_HK_vs_Fourier_d=2_epsilon=0.01_Nx=256.dat <==
   0.0000000000000000e+00	   4.7359566509855802e-02	   3.0994268904456126e-02	   1.9153319431991035e-02	   8.9794584597027126e-03	   5.6973548583600341e-03	   3.9023920852037774e-03	
   1.0000000000000007e+00	   5.0557893745002726e-02	   3.2491211662822435e-02	   1.9713140271150491e-02	   9.2136681710426570e-03	   5.9927532593003000e-03	   4.1618270906683234e-03	
   2.0000000000000013e+00	   5.1077027172676343e-02	   3.2599959370280165e-02	   1.9674786960635269e-02	   9.2069423392258983e-03	   5.9781933564714285e-03	   4.1432362942144026e-03	
   2.9999999999999800e+00	   4.9464735467139448e-02	   3.2376523695278950e-02	   1.9650594479578114e-02	   9.1868090124339937e-03	   5.8901062422713991e-03	   4.0819162798864227e-03	
   3.9999999999999587e+00	   5.4317025103152318e-02	   3.6517885155983067e-02	   2.2660313844906532e-02	   1.0559847541512660e-02	   6.7369824200478653e-03	   4.7953307760296819e-03	
   4.9999999999999378e+00	   5.7509452294109836e-02	   3.8234634381459701e-02	   2.3911693403252294e-02	   1.1337999818512363e-02	   7.3130080507982625e-03	   5.3351736376234856e-03	
   5.9999999999999165e+00	   5.5817910844165111e-02	   3.7138644674662331e-02	   2.3029428379212843e-02	   1.0963817616690717e-02	   7.0848555866837746e-03	   5.0940147133073923e-03	
   6.9999999999998952e+00	   5.7893192253437864e-02	   3.9611796218893089e-02	   2.4531409379269144e-02	   1.1687815391669418e-02	   7.3832491787773702e-03	   5.1226029143930651e-03	
   7.9999999999998739e+00	   6.7101379229159985e-02	   4.5618690274206973e-02	   2.8994179187513080e-02	   1.4172254693762883e-02	   9.0318698557136888e-03	   6.5062072364746688e-03	
   8.9999999999998526e+00	   6.7001829334028151e-02	   4.5369448756598582e-02	   2.8957918218388525e-02	   1.4267628817122804e-02	   9.1668855948645340e-03	   6.6125081608620151e-03	
   9.9999999999998312e+00	   6.3661008289000939e-02	   4.3572626941986353e-02	   2.6724397509769366e-02	   1.3375762467326089e-02	   8.5296791389122863e-03	   5.8503244787651617e-03	
   1.0999999999999810e+01	   7.5578654236638745e-02	   5.2498465952392041e-02	   3.1618495610451644e-02	   1.6247400234230963e-02	   1.0374733309959569e-02	   7.1994938679004090e-03	
   1.1999999999999789e+01	   8.0477205609446129e-02	   5.5803885098102191e-02	   3.3729535222789063e-02	   1.7752630253142002e-02	   1.1527169191513748e-02	   8.1027500099805985e-03	
   1.2999999999999767e+01	   7.6016103375951369e-02	   5.2545432689367337e-02	   3.1361376191950535e-02	   1.6878439848106785e-02	   1.0963853713771654e-02	   7.6994735594090521e-03	
   1.3999999999999746e+01	   8.2576453380693027e-02	   5.6758130697769471e-02	   3.2607642202909577e-02	   1.8040186181882537e-02	   1.1323056617539677e-02	   7.7029141484326186e-03	
   1.4999999999999725e+01	   9.5037376606732921e-02	   6.6925070258783054e-02	   3.8600940887736961e-02	   2.2283154320551349e-02	   1.3862819816121292e-02	   9.6143593812908178e-03	
   1.5999999999999703e+01	   9.3335685994994838e-02	   6.6045863939928159e-02	   3.8182661979580632e-02	   2.2298416143472610e-02	   1.4000119762262373e-02	   9.8576014295256500e-03	
   1.6999999999999858e+01	   9.2229293791877290e-02	   6.3002725091493642e-02	   3.5476713077792980e-02	   2.0887736109533688e-02	   1.3070294484366262e-02	   8.9533431988678518e-03	
   1.8000000000000014e+01	   1.0935946925721449e-01	   7.4307769391887643e-02	   4.2476294531229253e-02	   2.5362634280278091e-02	   1.5559999806570558e-02	   1.0770533980533833e-02	
   1.9000000000000171e+01	   1.1309739478623183e-01	   7.8095928592892147e-02	   4.5260500865386473e-02	   2.7597638578919691e-02	   1.6920781957245126e-02	   1.1731488043571759e-02	
   2.0000000000000327e+01	   1.0734920722392839e-01	   7.4009514571187665e-02	   4.2108978213795674e-02	   2.5811456905060766e-02	   1.5903225945834668e-02	   1.1017611865352186e-02	


==> plotdata/errors_HK_vs_Fourier_d=2_epsilon=0.1_Nx=256.dat <==
   0.0000000000000000e+00	   3.0993972942712202e-02	   1.9153001477894997e-02	   8.9787159600557796e-03	   5.6965932513618712e-03	   3.9015538795415024e-03	
   1.0000000000000007e+00	   3.4896948243818546e-02	   2.1872686479549094e-02	   1.1587166097916364e-02	   8.6610355170403629e-03	   7.1861666680732954e-03	
   2.0000000000000013e+00	   4.1043727798849738e-02	   2.7391739439383764e-02	   1.8293803145776295e-02	   1.5507652242915828e-02	   1.4296947984684215e-02	
   2.9999999999999800e+00	   4.4546508094474621e-02	   3.1483332575697430e-02	   2.3661498440610780e-02	   2.1154070994545086e-02	   2.0102865904930885e-02	
   3.9999999999999587e+00	   4.8467226614946700e-02	   3.5208208776003933e-02	   2.6385913041540407e-02	   2.3325430847864807e-02	   2.2115913390514570e-02	
   4.9999999999999378e+00	   5.9494066973332552e-02	   4.4112517284758519e-02	   3.4541263639054604e-02	   3.0060926436712324e-02	   2.8722254886375240e-02	
   5.9999999999999165e+00	   6.7276262343107171e-02	   5.0514203147704939e-02	   4.0670250980828881e-02	   3.5465297432607956e-02	   3.3645216108049401e-02	
   6.9999999999998952e+00	   6.9783134769986113e-02	   5.1364286046873216e-02	   4.2530168136263528e-02	   3.7961197641907599e-02	   3.5714837499416882e-02	
   7.9999999999998739e+00	   7.5071960170418867e-02	   5.3796275656616217e-02	   4.2255016074758699e-02	   3.7837564654927228e-02	   3.4692607854108319e-02	
   8.9999999999998526e+00	   8.8359355066997505e-02	   6.1062251386586136e-02	   4.8683082598855204e-02	   4.3409973192966876e-02	   3.9858341878137402e-02	
   9.9999999999998312e+00	   9.5812057333390169e-02	   6.6358315734402179e-02	   5.4145000314535806e-02	   4.8205940468094198e-02	   4.4603714411544398e-02	
   1.0999999999999810e+01	   9.5960765339483042e-02	   6.5597188637933901e-02	   5.2649489046819112e-02	   4.6097626178362265e-02	   4.1844474138421059e-02	
   1.1999999999999789e+01	   1.0345885135422687e-01	   7.2643073325311516e-02	   5.6641005661373631e-02	   4.9820349502553991e-02	   4.3529321362514910e-02	
   1.2999999999999767e+01	   1.1516774273267820e-01	   8.0512805584042613e-02	   6.4201652172111726e-02	   6.5723700344817337e-02	   5.1891070368607656e-02	
   1.3999999999999746e+01	   1.2207065891834491e-01	   8.4051714182649909e-02	   6.8365770688377236e-02	   8.9069471496797947e-02	   6.1867881203696615e-02	
   1.4999999999999725e+01	   1.2481750286071443e-01	   8.6709091181185013e-02	   6.7911571062912499e-02	   1.0639022031327347e-01	   6.6551156718229199e-02	
   1.5999999999999703e+01	   1.3811586238659659e-01	   9.5618509681790781e-02	   7.2699424960371961e-02	   1.1700677066081318e-01	   7.2304042509278799e-02	
   1.6999999999999858e+01	   1.5315322436531223e-01	   1.0372198034938127e-01	   8.0293181099058294e-02	   1.1525133095016792e-01	   7.5734150535826258e-02	
   1.8000000000000014e+01	   1.5747817123152424e-01	   1.0612251787412273e-01	   8.2152089569474326e-02	   9.0051644581691292e-02	   6.7139274625331050e-02	
   1.9000000000000171e+01	   1.5992587702748237e-01	   1.1048783253481527e-01	   8.5750339030772740e-02	   7.4434775348301313e-02	   6.2027675170132419e-02	
   2.0000000000000327e+01	   1.7079629479840353e-01	   1.1906039842916942e-01	   9.3413087309832096e-02	   7.6970764790030913e-02	   6.6520193948284706e-02	


==> plotdata/henon_6d_hk_vs_eg.dat <==
0	0.0144236364654796	15.0933254729004	15.1077491093659	0	0.0149993113950471	15.2476725608798	15.2626718722749	0	0.0399119134030642	0.0102261816493992	0.0102545231448746
0.200000000000000	0.947284583610568	14.1134678700709	15.0607524536815	0.200000000000000	0.965389922279210	14.2972819499957	15.2626718722749	0	0.0191128822128970	0.0130240194413528	0.0134069940538725
0.400000000000000	3.47287278970489	11.5660200377877	15.0388928274925	0.400000000000000	3.53591154435131	11.7267603279236	15.2626718722749	0	0.0181517603619949	0.0138976319953454	0.0148800212455329
0.600000000000000	6.89138955273574	8.15500141868663	15.0463909714224	0.600000000000000	7.00243233253774	8.26023953973717	15.2626718722749	0	0.0161132640887955	0.0129047336287883	0.0143742709639357
0.800000000000000	10.3391453372702	4.72645650470659	15.0656018419768	0.800000000000000	10.4811211584303	4.78155071384454	15.2626718722748	0	0.0137318720773049	0.0116565568905776	0.0130807937422667
1	13.0663866158384	2.01500615355748	15.0813927693959	1	13.2238501569153	2.03882171535964	15.2626718722750	0	0.0120510394883057	0.0118191012767468	0.0120200505119769
1.20000000000000	14.6298750379257	0.458985779056876	15.0888608169826	1.20000000000000	14.7962043515815	0.466467520693564	15.2626718722750	0	0.0113691547757290	0.0163005957440788	0.0115191635339901
1.40000000000000	14.9314897571209	0.158635767213754	15.0901255243346	1.40000000000000	15.1022290316094	0.160442840665503	15.2626718722749	0	0.0114348452341889	0.0113913367930094	0.0114343878493291
1.60000000000000	14.1342421836966	0.955628609554461	15.0898707932511	1.60000000000000	14.3010132112317	0.961658661043132	15.2626718722749	0	0.0117990781088706	0.00631003658574201	0.0114514618045030
1.80000000000000	12.5380644511210	2.55752704061763	15.0955914917386	1.80000000000000	12.6867033513274	2.57596852094741	15.2626718722748	0	0.0118550116555725	0.00721066875810328	0.0110681572582024
2	10.4734136823112	4.64641412722871	15.1198278095399	2	10.5856857919566	4.67698608031823	15.2626718722748	0	0.0107197245378586	0.00657968752943565	0.00944746623667276
2.20000000000000	8.22902036024734	6.94297281068017	15.1719931709275	2.20000000000000	8.29300912545156	6.96966274682330	15.2626718722749	0	0.00777598819822366	0.00384416544193765	0.00597671646208700
2.40000000000000	6.02321514883783	9.21753251068845	15.2407476595263	2.40000000000000	6.04607056169501	9.21660131057993	15.2626718722749	0	0.00379455362167998	0.000101024879211025	0.00143852606436664
2.60000000000000	4.02011492863329	11.2769390147720	15.2970539434053	2.60000000000000	4.02277641445484	11.2398954578201	15.2626718722749	0	0.000662042222372774	0.00328489467783426	0.00224762697821055
2.80000000000000	2.35153600123465	12.9713727904551	15.3229087916898	2.80000000000000	2.35046730814871	12.9122045641262	15.2626718722749	0	0.000454465968359805	0.00456144675546716	0.00393116739346388
3	1.11495880449830	14.2007732091032	15.3157320136015	3	1.11589395456294	14.1467779177120	15.2626718722749	0	0.000838730597812610	0.00380227827007741	0.00346442085037232
3.20000000000000	0.369845373624954	14.9053887542201	15.2752341278450	3.20000000000000	0.371830254835426	14.8908416174394	15.2626718722749	0	0.00536678664117716	0.000975964935939114	0.000822393651387004
3.40000000000000	0.139458751160808	15.0722047895609	15.2116635407217	3.40000000000000	0.140339514274197	15.1223323580007	15.2626718722749	0	0.00631558153259109	0.00332582851279170	0.00335323821859440
3.60000000000000	0.413599930848476	14.7334456949994	15.1470456258479	3.60000000000000	0.415019217702652	14.8476526545722	15.2626718722749	0	0.00343154519214887	0.00775154447486616	0.00763358408518144
3.80000000000000	1.15662191079361	13.9424265559002	15.0990484666939	3.80000000000000	1.16439302963401	14.0982788426409	15.2626718722749	0	0.00671880652431146	0.0111782756119101	0.0108366700022189
4	2.31766573578067	12.7658564824958	15.0835222182765	4	2.33670195878719	12.9259699134877	15.2626718722749	0	0.00821353256970401	0.0125423179566086	0.0118771763919535
4.20000000000000	3.83832399848183	11.2739897262949	15.1123137247767	4.20000000000000	3.86415439741254	11.3985174748623	15.2626718722749	0	0.00672960358242962	0.0110455793903206	0.00994937970693697
4.40000000000000	5.64392741562953	9.52442552529495	15.1683529409245	4.40000000000000	5.66370371296681	9.59896815930806	15.2626718722749	0	0.00350399568968877	0.00782647035405295	0.00621813928761601
4.60000000000000	7.62357945133567	7.58834126266823	15.2119207140039	4.60000000000000	7.63233793686697	7.63033393540794	15.2626718722749	0	0.00114886787593767	0.00553384083374017	0.00333627549243563
4.80000000000000	9.62865499355447	5.59405328830997	15.2227082818644	4.80000000000000	9.63744108144380	5.62523079083122	15.2626718722750	0	0.000912493790171588	0.00557332955451114	0.00262526152840891
5	11.4812538010677	3.72826659885782	15.2095203999255	5	11.5062270801056	3.75644479216927	15.2626718722749	0	0.00217513517867042	0.00755798775765526	0.00349461856467532
5.20000000000000	12.9718912819179	2.21769873249125	15.1895900144092	5.20000000000000	13.0216858745738	2.24098599770102	15.2626718722748	0	0.00383865325214815	0.0105006441445753	0.00481131207598666
5.40000000000000	13.8642202414763	1.31250895447467	15.1767291959510	5.40000000000000	13.9349352367248	1.32773663555009	15.2626718722749	0	0.00510053894245949	0.0116019635702335	0.00566279303098017
5.60000000000000	13.9239255162180	1.25328421197251	15.1772097281905	5.60000000000000	14.0036648860157	1.25900698625922	15.2626718722749	0	0.00572678801713268	0.00456622227587793	0.00563095230381517
5.80000000000000	12.9829017436834	2.20783123651071	15.1907329801941	5.80000000000000	13.0607313530951	2.20194051917972	15.2626718722748	0	0.00599477766590227	0.00266810127222239	0.00473570907832066
6	11.0327522567506	4.18186677399825	15.2146190307489	6	11.1032399201762	4.15943195209854	15.2626718722748	0	0.00638894645553877	0.00536478637703333	0.00315833353623735
6.20000000000000	8.31053361495174	6.93558644219961	15.2461200571513	6.20000000000000	8.37178511381729	6.89088675845754	15.2626718722748	0	0.00737034487837807	0.00644497536215520	0.00108564113764213
6.40000000000000	5.32166821085144	9.96051062784991	15.2821788387014	6.40000000000000	5.37168457337836	9.89098729889648	15.2626718722748	0	0.00939862474419776	0.00697989606667743	0.00127645191385339
6.60000000000000	2.75537822949153	12.5629304983090	15.3183087278005	6.60000000000000	2.79136648991991	12.4713053823550	15.2626718722749	0	0.0130610963109113	0.00729329163815545	0.00363204949804238
6.80000000000000	1.29470327691492	14.0526448578746	15.3473481347895	6.80000000000000	1.31241912457997	13.9502527476950	15.2626718722749	0	0.0136833265049399	0.00728632305271821	0.00551732206573237
7	1.37896473151532	13.9814752767185	15.3604400082338	7	1.37157514198602	13.8910967302889	15.2626718722749	0	0.00535879516017824	0.00646416380538553	0.00636493068600576
7.20000000000000	3.01919041925832	12.3285402216167	15.3477306408751	7.20000000000000	2.98471130905697	12.2779605632180	15.2626718722750	0	0.0114199852985188	0.00410264779848414	0.00554210720727425
7.40000000000000	5.77409108923265	9.52817871388742	15.3022698031201	7.40000000000000	5.72903945087372	9.53363242140113	15.2626718722749	0	0.00780237749330584	0.000572376702565814	0.00258771615941192
7.60000000000000	8.91558555418328	6.31535849282846	15.2309440470117	7.60000000000000	8.89776872419745	6.36490314807731	15.2626718722748	0	0.00199839145477920	0.00784510575371317	0.00208311613285993
7.80000000000000	11.7036050864339	3.45683942106187	15.1604445074957	7.80000000000000	11.7469140912426	3.51575778103242	15.2626718722750	0	0.00370048412338632	0.0170439967826026	0.00674303215375640
8	13.6085370051422	1.50691522374027	15.1154522288825	8	13.7151754558341	1.54749641644082	15.2626718722749	0	0.00783614363921218	0.0269299772550033	0.00973967838759502
8.20000000000000	14.3883240022981	0.712158968527790	15.1004829708259	8.20000000000000	14.5343120518456	0.728359820429082	15.2626718722747	0	0.0101462859415886	0.0227489263173686	0.0107406433133417
8.40000000000000	14.0627485390986	1.04409889691809	15.1068474360167	8.40000000000000	14.2195458381199	1.04312603415488	15.2626718722748	0	0.0111498330916868	0.000931772618552218	0.0103148216011368
8.60000000000000	12.8339033869140	2.28676416677052	15.1206675536845	8.60000000000000	12.9839081917380	2.27876368053689	15.2626718722749	0	0.0116881669046216	0.00349860573726316	0.00939140537851483
8.80000000000000	10.9943550945342	4.13286086720261	15.1272159617368	8.80000000000000	11.1336438831581	4.12902798911682	15.2626718722749	0	0.0126691186000645	0.000927415223726941	0.00895445076481459
9	8.85224868420306	6.26162149718477	15.1138701813878	9	8.98428070805644	6.27839116421839	15.2626718722748	0	0.0149150829990784	0.00267816683604356	0.00984537309776758
9.20000000000000	6.68431999899179	8.38932792445934	15.0736479234511	9.20000000000000	6.81114660064905	8.45152527162586	15.2626718722749	0	0.0189737477673713	0.00741386529726381	0.0125400267926985
9.40000000000000	4.71360822398133	10.2985634068886	15.0121716308700	9.40000000000000	4.82949563626900	10.4331762360059	15.2626718722749	0	0.0245857115782495	0.0130710297930676	0.0166864759852463
9.60000000000000	3.09784454865201	11.8494679720753	14.9473125207273	9.60000000000000	3.19226034071412	12.0704115315608	15.2626718722749	0	0.0304778986095967	0.0186458632578434	0.0210980636893965
9.80000000000000	1.92772699412367	12.9700742150283	14.8978012091520	9.80000000000000	1.99492944380743	13.2677424284674	15.2626718722749	0	0.0348609787011413	0.0229503862895563	0.0244915781866338
10	1.23843312686805	13.6369872280549	14.8754203549229	10	1.28214510457990	13.9805267676950	15.2626718722749	0	0.0352961954614286	0.0251917475535456	0.0260329797822331
10.2000000000000	1.02542154183989	13.8609810996943	14.8864026415342	10.2000000000000	1.05511833180753	14.2075535404674	15.2626718722749	0	0.0289605676845402	0.0250034567019682	0.0252760347681868
10.4000000000000	1.25738752356297	13.6858430943984	14.9432306179614	10.4000000000000	1.28075588500411	13.9819159872708	15.2626718722749	0	0.0185848523253415	0.0216335150732192	0.0213769875122964
10.6000000000000	1.88672329511453	13.1685135352396	15.0552368303541	10.6000000000000	1.90257923333815	13.3600926389367	15.2626718722749	0	0.00840395529364294	0.0145482710090623	0.0137782649491479
10.8000000000000	2.85151602843612	12.3323236618985	15.1838396903346	10.8000000000000	2.85165223296204	12.4110196393129	15.2626718722749	0	4.77656532754495e-05	0.00638127733036671	0.00519184761878930
11	4.06846901027738	11.1872728317617	15.2557418420390	11	4.05457566442591	11.2080962078490	15.2626718722749	0	0.00341488304725368	0.00186134515538368	0.000454257177896480
11.2000000000000	5.43625142768504	9.78701116149151	15.2232625891765	11.2000000000000	5.43609153125075	9.82658034102418	15.2626718722749	0	2.94129946742482e-05	0.00404302997919945	0.00258875407735518
11.4000000000000	6.85758520270657	8.24795692736027	15.1055421300668	11.4000000000000	6.91580134725290	8.34687052502200	15.2626718722749	0	0.00848930677862296	0.0119924968732086	0.0104021253163294
11.6000000000000	8.25083515360895	6.71347260522626	14.9643077588352	11.6000000000000	8.40105135815476	6.86162051412004	15.2626718722748	0	0.0182061817681696	0.0220672545499702	0.0199383839364989
11.8000000000000	9.53614050509046	5.31958349301477	14.8557239981052	11.8000000000000	9.78016891226703	5.48250296000786	15.2626718722749	0	0.0255898502173188	0.0306263577227471	0.0273933383671887
12	10.6138204245876	4.19207817103414	14.8058985956218	12	10.9212386086889	4.34143326358600	15.2626718722749	0	0.0289639518857091	0.0356279359444807	0.0308507635455673
12.2000000000000	11.3557081953224	3.45620815985586	14.8119163551783	12.2000000000000	11.6811221181141	3.58154975416080	15.2626718722749	0	0.0286564181814456	0.0362656380946019	0.0304319512943364
12.4000000000000	11.6217270075003	3.23234387116981	14.8540708786702	12.4000000000000	11.9272617246400	3.33541014763485	15.2626718722748	0	0.0262899581914511	0.0318859256851692	0.0275076776556525
12.6000000000000	11.2978405484978	3.60586521412233	14.9037057626202	12.6000000000000	11.5708920469373	3.69177982533769	15.2626718722749	0	0.0241684680596533	0.0238263512676176	0.0240856948850337
12.8000000000000	10.3461390934852	4.57962976014511	14.9257688536303	12.8000000000000	10.6050159203025	4.65765595197243	15.2626718722750	0	0.0250215877128799	0.0170376637225896	0.0225719037959421
13	8.85707479895807	6.02969577512541	14.8867705740835	13	9.13532798192498	6.12734389034989	15.2626718722749	0	0.0314159233474738	0.0161945343291297	0.0252506946567575
13.2000000000000	7.07723637821886	7.69775173578799	14.7749881140068	13.2000000000000	7.38972085206704	7.87295102020784	15.2626718722749	0	0.0441534600723386	0.0227597992807859	0.0330073875190272
13.4000000000000	5.37153423521906	9.25032962215901	14.6218638573781	13.4000000000000	5.69454208907423	9.56812978320064	15.2626718722749	0	0.0601332579688951	0.0343555499125511	0.0438253304193820
13.6000000000000	4.11995385537201	10.3739689141177	14.4939227694897	13.6000000000000	4.41411310203779	10.8485587702371	15.2626718722749	0	0.0713986750803578	0.0457481471217326	0.0530394093449537
13.8000000000000	3.61373919886817	10.8263377218468	14.4400769207150	13.8000000000000	3.86261928283963	11.4000525894353	15.2626718722749	0	0.0688705161815224	0.0529925153203745	0.0569661059339590
14	3.99208587797992	10.4578653204360	14.4499511984159	14	4.21115161520765	11.0515202570673	15.2626718722749	0	0.0548750061806247	0.0567663589500577	0.0562438352004994
14.2000000000000	5.20245030179849	9.28483796066783	14.4872882624663	14.2000000000000	5.42240714359208	9.84026472868280	15.2626718722749	0	0.0422794700638549	0.0598208359012675	0.0535216526213132
14.4000000000000	6.99541749167697	7.53814091148175	14.5335584031587	14.4000000000000	7.24383701640272	8.01883485587212	15.2626718722748	0	0.0355117510886686	0.0637682354356359	0.0501675810486751
14.6000000000000	8.97448959374573	5.60202702735488	14.5765166211006	14.6000000000000	9.27099121687042	5.99168065540449	15.2626718722749	0	0.0330382714278618	0.0695558279435149	0.0470726490429852
14.8000000000000	10.6961133777500	3.90297736747727	14.5990907452272	14.8000000000000	11.0615202795871	4.20115159268769	15.2626718722748	0	0.0341625868137592	0.0763966062665506	0.0454535928728679
15	11.7985598051156	2.79375633373789	14.5923161388535	15	12.2552372391991	3.00743463307579	15.2626718722749	0	0.0387062015726222	0.0764842290494281	0.0459389535590209
15.2000000000000	12.0970904148496	2.46062013004233	14.5577105448919	15.2000000000000	12.6548939493805	2.60777792289435	15.2626718722749	0	0.0461105534803797	0.0598051649888326	0.0484252881116870
15.4000000000000	11.6033942914930	2.89815928464338	14.5015535761364	15.4000000000000	12.2459833209756	3.01668855129940	15.2626718722750	0	0.0553794013492851	0.0408981201565026	0.0524852935337296
15.6000000000000	10.4796970157889	3.95413034186053	14.4338273576494	15.6000000000000	11.1638789069320	4.09879296534283	15.2626718722748	0	0.0652864190741633	0.0365851934497015	0.0574237514477472
15.8000000000000	8.96615085104750	5.40458160110057	14.3707324521481	15.8000000000000	9.63403217369613	5.62863969857884	15.2626718722750	0	0.0744891909297511	0.0414570662477644	0.0620663854884850
16	7.31706222851162	7.02275262200484	14.3398148505165	16	7.91060226802148	7.35206960425337	15.2626718722749	0	0.0811172600387462	0.0468928638062321	0.0643562717774672
16.2000000000000	5.75015313181696	8.61927879796764	14.3694319297846	16.2000000000000	6.22843183433070	9.03424003794418	15.2626718722749	0	0.0831766896549783	0.0481433829561689	0.0621625090577728
16.4000000000000	4.41992829423751	10.0465608738098	14.4664891680473	16.4000000000000	4.77274586174347	10.4899260105314	15.2626718722748	0	0.0798242740647945	0.0441310357136645	0.0550363460670278
16.6000000000000	3.42052730663150	11.1905512015756	14.6110785082071	16.6000000000000	3.66515939111684	11.5975124811580	15.2626718722749	0	0.0715188222620110	0.0363665088744795	0.0445958430585221
16.8000000000000	2.79903415774295	11.9723128355497	14.7713469932927	16.8000000000000	2.96283269251875	12.2998391797561	15.2626718722749	0	0.0585196626924624	0.0273569817883399	0.0332620226987653
17	2.56287325861202	12.3559007644283	14.9187740230403	17	2.66733907278255	12.5953327994924	15.2626718722749	0	0.0407612096382429	0.0193779506350032	0.0230513478321683
17.2000000000000	2.67661691014910	12.3323170268890	15.0089339370381	17.2000000000000	2.73950365333303	12.5231682189419	15.2626718722749	0	0.0234948613473536	0.0154756962245445	0.0169057933295774
17.4000000000000	3.06569687621639	11.9134767691749	14.9791736453912	17.4000000000000	3.11614501805907	12.1465268542158	15.2626718722749	0	0.0164556849159027	0.0195618868913192	0.0189261593192672
17.6000000000000	3.63878894919630	11.1595901851280	14.7983791343243	17.6000000000000	3.72486320436470	11.5378086679102	15.2626718722749	0	0.0236546434459761	0.0338917896184221	0.0313745670209011
17.8000000000000	4.31875499018695	10.1954863642015	14.5142413543884	17.8000000000000	4.49405627401597	10.7686155982589	15.2626718722749	0	0.0405906989924959	0.0562140160443772	0.0515652523347477
18	5.06535110805181	9.18134773710017	14.2466988451520	18	5.35710513844344	9.90556673383140	15.2626718722748	0	0.0575979876158754	0.0788793777851150	0.0713128731199783
18.2000000000000	5.86841216336494	8.25135977997292	14.1197719433379	18.2000000000000	6.25175873725942	9.01091313501554	15.2626718722750	0	0.0653237303759293	0.0920519011770822	0.0809432286529491
18.4000000000000	6.70043895793635	7.45516080210751	14.1555997600439	18.4000000000000	7.11755411351313	8.14511775876178	15.2626718722749	0	0.0622519148663726	0.0925475620135818	0.0782073618212853
18.6000000000000	7.48538015839219	6.78102165983802	14.2664018182302	18.6000000000000	7.89485377451386	7.36781809776108	15.2626718722749	0	0.0547031156009610	0.0865351074453100	0.0698333095295023
18.8000000000000	8.12306398653089	6.22174670742284	14.3448106939537	18.8000000000000	8.52821620259216	6.73445566968277	15.2626718722749	0	0.0498767726972318	0.0824059522783592	0.0639855901833595
19	8.53038953309086	5.79588602204903	14.3262755551399	19	8.97438533876755	6.28828653350738	15.2626718722749	0	0.0520487140656769	0.0849569003919557	0.0653621601462972
19.2000000000000	8.67308156091093	5.53143424837997	14.2045158092909	19.2000000000000	9.21203015706377	6.05064171521118	15.2626718722750	0	0.0621403814051334	0.0938648899213220	0.0744943423057005
19.4000000000000	8.57635726736394	5.44274610182102	14.0191033691850	19.4000000000000	9.24798972456538	6.01468214770949	15.2626718722749	0	0.0783120894178753	0.105082257226204	0.0887052809542287
19.6000000000000	8.30876105080389	5.51944476734248	13.8282058181464	19.6000000000000	9.11493582799174	6.14773604428316	15.2626718722749	0	0.0970270744649521	0.113832333400301	0.103734791989147
19.8000000000000	7.95119478294559	5.73604447600034	13.6872392589459	19.8000000000000	8.85918036652915	6.40349150574563	15.2626718722748	0	0.114194861070576	0.116360155946819	0.115102292253652
20	7.56394963741836	6.06309009770273	13.6270397351211	20	8.52395489329404	6.73871697898087	15.2626718722749	0	0.126918515047563	0.111432762896617	0.120028426492240

